Observation of Quantum Zeno blockade on Chip

When overlapping in an optical medium with nonlinear susceptibility, light waves can interact with each other, changing their phases, wavelengths, shapes, and so on. Such nonlinear effects, discovered over a half century ago, have given rise to a breadth of important applications. Applying to quantum-mechanical signals, however, they face fundamental challenges arising from the multimode nature of the interacting electromagnetic fields, such as phase noises and Raman scattering. Quantum Zeno blockade allows strong interaction of light waves without them physically overlapping, thus providing a viable solution for those challenges, as indicated in recent bulk-optics experiments. Here, we report on the observation of quantum Zeno blockade on chip, where a light wave is modulated by another in a distinct "interaction-free" manner. For quantum applications, we also verify its operations on a single-photon level. Our results promise a scalable platform for overcoming several grand challenges faced by nonlinear optics and quantum information processing, enabling, e.g., manipulation and interaction of quantum signals without decoherence.

==> nature.cls.txt <==
%% Class nature
%% Written by Peter Czoschke, czoschke@mrl.uiuc.edu
%% v1.0 24 Feb. 2004
%%
%% A document class for Nature letters and articles that (should)
%% conform to the Nature preprint style as defined by their Word template.
%%
%% I created this class for personal purposes and without any connection
%% to the Nature Publishing Group.  I in no way claim that documents generated
%% with this file fully comply with their current style requirements.
%% I disclaim any responsibility for the use of this file heretofore.
%%
%% ------------------------------------
%%
%% See the accompanying file nature-template.tex for an example.
%%
%% Use with naturemag.bst if using BibTeX.
%%
%% Nature wants things in the order:
%% title, text, methods, references, Supplementary Information line (if any),
%% acknowledgements, interest declaration, corresponding author line,
%% tables, figure legends
%%
%% This class provides the following non-standard features:
%% 
%%  1   "affiliations" environment for listing the authors' institutions
%%
%%  2   "methods" environment for the Methods section
%%
%%  3   "addendum" environment for the Acknowledgements, etc. at the end
%%
%% In addition, the abstract, figure and table environments are redefined. See below.
%%

\ProvidesClass{nature}[24/2/2004 v1.0]
\typeout{A class for writing preprints for the journal Nature}
\typeout{Written by Peter Czoschke}
\typeout{ }

\LoadClass[12pt]{article}
\RequirePackage{cite}
\RequirePackage{times}
\RequirePackage{fullpage}
\RequirePackage{ifthen}

%% make labels in bibliobraphy be #.
\renewcommand\@biblabel[1]{#1.}

%% make citations be superscripts, taken from citesupernumber.sty
\def\@cite#1#2{$^{\mbox{\scriptsize #1\if@tempswa , #2\fi}}$}

%% Some style parameters
\setlength{\parindent}{0.39in}
\setlength{\parskip}{18pt}
\newcommand{\spacing}[1]{\renewcommand{\baselinestretch}{#1}\large\normalsize}
\spacing{2}

%% Redefine \maketitle for Nature style
\def\@maketitle{%
  \newpage\spacing{1}\setlength{\parskip}{12pt}%
    {\Large\bfseries\noindent\sloppy \textsf{\@title} \par}%
    {\noindent\sloppy \@author}%
}

%% Define the affiliations environment, list each institution as an \item
%% Put after \maketitle
\newenvironment{affiliations}{%
    \setcounter{enumi}{1}%
    \setlength{\parindent}{0in}%
    \slshape\sloppy%
    \begin{list}{\upshape$^{\arabic{enumi}}$}{%
        \usecounter{enumi}%
        \setlength{\leftmargin}{0in}%
        \setlength{\topsep}{0in}%
        \setlength{\labelsep}{0in}%
        \setlength{\labelwidth}{0in}%
        \setlength{\listparindent}{0in}%
        \setlength{\itemsep}{0ex}%
        \setlength{\parsep}{0in}%
        }
    }{\end{list}\par\vspace{12pt}}

%% Redefine the abstract environment to be the first bold paragraph
\renewenvironment{abstract}{%
    \setlength{\parindent}{0in}%
    \setlength{\parskip}{0in}%
    \bfseries%
    }{\par\vspace{-6pt}}

%% Redefine the \section command.
\renewcommand{\section}{\@startsection {section}{1}{0pt}%
    {-6pt}{1pt}%
    {\bfseries}%
    }
\renewcommand{\subsection}{\@startsection {subsection}{2}{0pt}%
    {-0pt}{-0.5em}%
    {\bfseries}*%
    }

%% Define the methods environment.  Use \subsection to separate.
\newenvironment{methods}{%
    \section*{Methods}%
    \setlength{\parskip}{12pt}%
    }{}

%% No heading for References section, but eat up the extra space from \section command
\renewcommand\refname{\vspace{-48pt}\setlength{\parskip}{12pt}}

%% Define the addendum environment for Supplementary Info, Acknowledgements, etc.
\newenvironment{addendum}{%
    \setlength{\parindent}{0in}%
    \small%
    \begin{list}{Acknowledgements}{%
        \setlength{\leftmargin}{0in}%
        \setlength{\listparindent}{0in}%
        \setlength{\labelsep}{0em}%
        \setlength{\labelwidth}{0in}%
        \setlength{\itemsep}{12pt}%
        \let\makelabel\addendumlabel}
    }
    {\end{list}\normalsize}

\newcommand*{\addendumlabel}[1]{\textbf{#1}\hspace{1em}}

%% Redefine the figure and table environments.
%% The new figure environment defers printing of all figure captions
%% until the end of the document and prints them in sans serif font.
%% The \includegraphics command is ignored since Nature wants figures
%% as separate files.
%% The table environment was just changed to print on a separate page in
%% sans serif font.  Tables should all be moved to the end of the document
%% manually.  

\renewenvironment{figure}{\let\caption\NAT@figcaption}{}
    
\newcommand{\NAT@figcaption}[2][]{\AtEndDocument{%
    \refstepcounter{figure}
    \ifthenelse{\value{figure}=1}{
        \newpage\noindent%
%        \rule{\textwidth}{1pt}
    }{
        \par\vfill
    }
    \sffamily\noindent\textbf{Figure \arabic{figure}}\hspace{1em}#2}
    }

\renewenvironment{table}{\@float{table}[p]\sffamily}{\end@float}

%% ignore all \includegraphics commands in the document
\AtBeginDocument{\let\includegraphics\NAT@ignore}

\newcommand{\NAT@ignore}[2][]{}
